Federated Few-Shot Learning for Mobile NLP

Natural language processing (NLP) sees rich mobile applications. To support various language understanding tasks, a foundation NLP model is often fine-tuned in a federated, privacy-preserving setting (FL). This process currently relies on at least hundreds of thousands of labeled training samples from mobile clients; yet mobile users often lack willingness or knowledge to label their data. Such an inadequacy of data labels is known as a few-shot scenario; it becomes the key blocker for mobile NLP applications. For the first time, this work investigates federated NLP in the few-shot scenario (FedFSL). By retrofitting algorithmic advances of pseudo labeling and prompt learning, we first establish a training pipeline that delivers competitive accuracy when only 0.05% (fewer than 100) of the training data is labeled and the remaining is unlabeled. To instantiate the workflow, we further present a system FeS, addressing the high execution cost with novel designs. (1) Curriculum pacing, which injects pseudo labels to the training workflow at a rate commensurate to the learning progress; (2) Representational diversity, a mechanism for selecting the most learnable data, only for which pseudo labels will be generated; (3) Co-planning of a model's training depth and layer capacity. Together, these designs reduce the training delay, client energy, and network traffic by up to 46.0$\times$, 41.2$\times$ and 3000.0$\times$, respectively. Through algorithm/system co-design, FFNLP demonstrates that FL can apply to challenging settings where most training samples are unlabeled.

==> figs/script/filter_data/votek_cache.json <==
{"283": [0, 17, 19, 52, 55, 56, 59, 62, 87, 127, 139, 148, 171, 176, 180, 183, 185, 189, 191, 202, 205, 209, 244, 249, 259, 270, 274, 278, 280, 281, 291, 294, 297, 307, 324, 358, 366, 380], "44": [0, 25, 27, 30, 42, 54, 67, 70, 82, 87, 97, 166, 171, 189, 191, 193, 218, 259, 260, 281, 297, 319, 324, 335, 346, 351, 378, 380, 383, 386, 390], "17": [0, 3, 18, 19, 21, 30, 37, 51, 56, 60, 80, 118, 119, 148, 171, 185, 191, 209, 211, 227, 228, 242, 244, 256, 274, 278, 280, 283, 305, 307, 323, 335, 337, 348, 350, 358, 366, 369, 378, 380], "65": [0, 6, 25, 42, 48, 59, 62, 70, 80, 132, 139, 181, 217, 235, 269, 291, 297, 308, 311, 314, 322, 341, 372], "297": [0, 30, 32, 42, 44, 48, 52, 56, 62, 65, 67, 80, 87, 90, 97, 123, 130, 176, 180, 185, 191, 205, 207, 244, 249, 266, 267, 270, 281, 283, 289, 291, 305, 307, 323, 324, 329, 337, 338, 340, 347, 372, 380, 383, 391], "52": [0, 22, 30, 35, 55, 56, 59, 62, 65, 67, 82, 87, 112, 123, 125, 139, 171, 185, 188, 189, 191, 193, 205, 209, 219, 228, 231, 242, 244, 249, 259, 260, 270, 281, 283, 289, 291, 294, 297, 302, 305, 323, 324, 340, 345, 370, 372, 376, 383, 390], "270": [0, 18, 30, 42, 51, 55, 62, 66, 108, 113, 166, 185, 219, 231, 259, 297, 303, 305, 307, 319, 322, 323, 324, 338, 345, 346, 380, 383, 386, 390, 391], "323": [0, 3, 17, 18, 22, 27, 35, 42, 44, 51, 52, 55, 56, 62, 64, 82, 118, 119, 124, 145, 148, 164, 166, 185, 188, 191, 193, 209, 219, 227, 231, 242, 244, 270, 280, 281, 286, 291, 297, 303, 305, 307, 338, 345, 358, 366, 380, 383, 389, 390, 391], "280": [0, 3, 17, 18, 26, 35, 82, 119, 148, 166, 183, 191, 209, 211, 218, 225, 231, 242, 266, 274, 283, 286, 291, 323, 324, 326, 335, 348, 358, 366, 370, 380, 389], "42": [0, 25, 27, 44, 54, 62, 65, 70, 81, 108, 118, 119, 120, 191, 211, 228, 260, 262, 294, 297, 304, 312, 323, 335, 340, 351, 370, 372, 380], "82": [0, 16, 17, 18, 22, 26, 35, 44, 52, 56, 62, 67, 87, 117, 118, 123, 145, 164, 183, 184, 188, 207, 209, 219, 228, 231, 266, 280, 281, 286, 289, 290, 302, 303, 305, 323, 326, 335, 340, 345, 346, 358, 362, 366, 370, 372, 376, 383, 389, 391], "171": [0, 3, 17, 26, 27, 30, 44, 52, 54, 55, 56, 67, 70, 87, 130, 139, 148, 193, 211, 228, 231, 244, 259, 260, 278, 281, 283, 289, 294, 302, 303, 305, 307, 324, 345, 358, 372, 383, 390], "188": [0, 18, 23, 25, 27, 35, 54, 67, 75, 108, 123, 145, 164, 227, 243, 260, 262, 286, 289, 293, 319, 351, 372, 390], "305": [0, 3, 17, 18, 22, 42, 51, 52, 55, 56, 62, 66, 67, 82, 87, 112, 118, 123, 145, 148, 166, 171, 178, 185, 193, 209, 218, 219, 227, 228, 231, 242, 244, 259, 266, 270, 278, 280, 281, 289, 294, 297, 302, 303, 307, 323, 324, 326, 340, 345, 358, 362, 366, 369, 372, 380, 383, 389, 390, 391], "25": [0, 21, 27, 35, 42, 44, 54, 59, 65, 67, 74, 80, 108, 119, 120, 188, 228, 259, 260, 274, 303, 319, 322, 341, 346, 351, 372, 386], "87": [0, 18, 26, 27, 30, 37, 42, 44, 51, 52, 54, 55, 56, 59, 60, 62, 67, 82, 119, 128, 171, 185, 189, 191, 225, 228, 231, 242, 244, 249, 250, 259, 260, 267, 270, 278, 280, 281, 283, 294, 297, 302, 303, 305, 307, 311, 324, 326, 340, 345, 347, 358, 370, 372, 376, 380, 383, 390, 391], "303": [0, 15, 16, 17, 18, 21, 25, 26, 27, 35, 42, 44, 51, 54, 55, 62, 64, 67, 75, 82, 85, 87, 101, 119, 120, 123, 125, 145, 156, 164, 166, 171, 188, 191, 193, 204, 209, 211, 218, 220, 227, 228, 244, 260, 266, 270, 274, 281, 289, 293, 302, 305, 307, 319, 323, 326, 348, 362, 366, 372, 376, 380, 383, 390], "307": [0, 3, 17, 18, 19, 25, 27, 42, 44, 51, 55, 56, 62, 66, 80, 87, 90, 125, 130, 140, 171, 176, 180, 185, 189, 211, 213, 217, 218, 219, 228, 231, 244, 270, 282, 283, 297, 303, 305, 323, 324, 326, 335, 338, 345, 376, 383], "191": [0, 17, 30, 35, 42, 44, 52, 54, 62, 123, 166, 183, 188, 193, 209, 218, 227, 233, 274, 280, 283, 289, 291, 297, 298, 303, 304, 319, 335, 348, 358, 366, 372, 380, 386, 390], "281": [0, 22, 27, 30, 39, 44, 52, 59, 67, 82, 87, 117, 127, 155, 171, 189, 193, 207, 217, 249, 256, 260, 265, 266, 278, 283, 290, 294, 297, 302, 322, 324, 345, 365, 372, 376, 383, 385], "260": [0, 19, 22, 25, 42, 44, 46, 52, 55, 59, 67, 70, 87, 119, 120, 123, 139, 145, 171, 178, 188, 193, 216, 227, 228, 257, 281, 286, 289, 302, 324, 340, 346, 358, 372, 376, 386, 391], "51": [0, 17, 18, 19, 21, 25, 27, 42, 55, 62, 70, 87, 108, 118, 119, 123, 164, 166, 185, 191, 193, 213, 218, 219, 227, 228, 231, 240, 242, 269, 270, 282, 294, 297, 302, 303, 305, 307, 323, 324, 335, 338, 345, 348, 369, 370, 376, 380, 383, 390, 391], "62": [0, 18, 19, 27, 41, 42, 48, 51, 54, 65, 66, 82, 87, 95, 97, 108, 118, 123, 166, 185, 189, 191, 207, 218, 228, 231, 260, 266, 270, 278, 283, 291, 294, 297, 303, 305, 307, 312, 323, 324, 335, 338, 348, 357, 390, 391], "189": [0, 3, 19, 27, 30, 37, 44, 48, 52, 55, 59, 87, 125, 127, 148, 170, 173, 176, 180, 207, 246, 249, 259, 266, 278, 281, 283, 294, 309, 324, 335, 380, 383], "166": [0, 11, 16, 30, 35, 44, 108, 140, 145, 184, 191, 193, 209, 243, 270, 274, 289, 319, 351, 354, 372, 378, 380, 390], "324": [0, 18, 27, 29, 30, 37, 44, 48, 51, 52, 55, 59, 62, 67, 87, 125, 127, 140, 171, 176, 189, 198, 207, 228, 231, 249, 259, 260, 266, 270, 278, 280, 281, 283, 294, 297, 307, 346, 380, 383], "18": [0, 17, 25, 27, 35, 51, 54, 62, 66, 82, 119, 120, 145, 185, 188, 211, 218, 219, 227, 228, 231, 266, 269, 270, 280, 286, 303, 307, 319, 324, 335, 346, 348, 370, 386], "67": [0, 25, 27, 30, 35, 42, 44, 52, 54, 59, 65, 70, 74, 82, 87, 108, 119, 123, 130, 139, 148, 156, 166, 171, 178, 184, 187, 188, 189, 193, 205, 256, 259, 260, 281, 289, 297, 302, 303, 319, 322, 324, 340, 345, 358, 372, 376], "372": [0, 11, 23, 25, 42, 67, 75, 164, 166, 169, 171, 188, 193, 260, 281, 289, 303, 304, 340, 351, 355, 358, 371], "27": [0, 18, 21, 22, 25, 30, 35, 42, 44, 48, 51, 54, 59, 62, 65, 67, 87, 90, 108, 119, 120, 123, 148, 166, 171, 178, 185, 188, 189, 199, 209, 218, 227, 228, 260, 269, 270, 281, 303, 307, 323, 324, 345, 380, 383, 386, 390], "363": [1, 6, 13, 14, 29, 32, 65, 68, 71, 76, 81, 83, 103, 104, 116, 128, 133, 144, 151, 161, 170, 173, 180, 198, 212, 217, 223, 225, 229, 246, 249, 251, 261, 282, 284, 296, 308, 322, 325, 328, 329, 334, 342, 349, 353, 385], "296": [1, 21, 34, 45, 68, 71, 84, 93, 94, 104, 132, 150, 153, 158, 159, 162, 173, 181, 183, 197, 198, 200, 206, 223, 245, 246, 261, 277, 282, 321, 349, 357, 377, 387], "301": [1, 4, 10, 14, 39, 53, 76, 84, 88, 92, 97, 100, 104, 114, 133, 137, 151, 161, 177, 182, 220, 221, 232, 238, 254, 264, 271, 309, 310, 328, 336, 343, 347, 371, 373], "143": [1, 23, 31, 34, 89, 102, 105, 126, 137, 152, 198, 199, 200, 208, 224, 230, 233, 235, 243, 250, 255, 256, 265, 275, 279, 286, 290, 299, 332, 382], "133": [1, 10, 13, 14, 29, 71, 81, 84, 88, 95, 96, 97, 104, 114, 132, 151, 161, 165, 182, 213, 232, 238, 254, 256, 273, 301, 309, 325, 328, 334, 336, 347, 349, 353, 363, 377, 385], "37": [1, 19, 31, 34, 84, 89, 101, 159, 175, 189, 216, 217, 240, 249, 259, 275, 284, 322, 324, 346, 348], "68": [1, 13, 31, 32, 49, 65, 71, 76, 81, 95, 96, 116, 133, 144, 158, 161, 173, 174, 182, 206, 212, 245, 246, 251, 253, 264, 284, 296, 310, 322, 325, 328, 329, 334, 349, 353, 363, 377], "198": [1, 6, 34, 69, 83, 93, 94, 96, 124, 150, 152, 159, 184, 197, 268, 277, 296, 310, 317, 325, 349, 367], "78": [1, 24, 38, 50, 64, 72, 85, 91, 98, 99, 111, 115, 129, 147, 149, 150, 167, 172, 203, 210, 214, 222, 229, 239, 241, 269, 271, 287, 288, 293, 306, 330, 333, 352, 356, 368, 371, 374, 379, 384], "84": [1, 4, 37, 41, 71, 73, 76, 83, 95, 96, 104, 133, 144, 157, 159, 161, 162, 165, 174, 177, 187, 232, 264, 273, 296, 301, 310, 325, 328, 336, 342, 357, 385], "322": [1, 6, 14, 21, 25, 37, 48, 49, 59, 65, 68, 69, 96, 103, 104, 119, 128, 132, 144, 155, 157, 159, 174, 202, 212, 245, 251, 275, 281, 325, 342, 348, 365, 377, 385], "104": [1, 6, 7, 13, 14, 34, 49, 57, 65, 68, 71, 84, 116, 132, 133, 142, 151, 157, 159, 161, 162, 165, 202, 212, 234, 235, 251, 254, 261, 264, 268, 273, 275, 277, 295, 296, 301, 321, 322, 325, 328, 336, 342, 343, 353, 363, 367, 375, 377, 378, 385], "71": [1, 6, 10, 13, 14, 32, 57, 68, 76, 81, 84, 94, 96, 104, 114, 132, 133, 135, 151, 153, 157, 161, 162, 165, 201, 222, 223, 226, 234, 238, 246, 251, 261, 264, 273, 296, 308, 325, 328, 334, 342, 343, 353, 356, 357, 363, 367, 377], "234": [1, 6, 10, 14, 32, 49, 71, 76, 81, 103, 104, 116, 132, 151, 153, 157, 161, 165, 173, 174, 186, 197, 206, 212, 223, 245, 246, 251, 253, 264, 295, 308, 321, 328, 329, 341, 343, 353, 355, 367, 377, 385], "328": [1, 4, 6, 13, 32, 68, 71, 73, 76, 81, 84, 94, 96, 97, 104, 133, 144, 155, 161, 165, 174, 234, 261, 264, 267, 284, 301, 310, 321, 322, 325, 336, 343, 348, 356, 363, 377, 385], "165": [1, 4, 6, 10, 13, 71, 81, 84, 104, 114, 116, 132, 133, 142, 153, 155, 157, 161, 177, 206, 221, 223, 232, 234, 251, 261, 264, 268, 295, 296, 301, 310, 325, 328, 336, 342, 353, 367, 377, 387], "310": [1, 4, 6, 41, 58, 68, 69, 76, 80, 84, 96, 137, 150, 155, 157, 165, 174, 187, 198, 264, 268, 273, 295, 301, 325, 328, 336, 341, 342], "128": [1, 14, 31, 32, 37, 59, 83, 103, 116, 139, 181, 201, 206, 212, 223, 235, 240, 249, 251, 278, 284, 311, 312, 314, 322, 325, 353, 385], "206": [1, 14, 29, 31, 65, 68, 101, 103, 128, 174, 181, 182, 201, 212, 234, 240, 246, 250, 251, 312, 314, 325, 349, 370, 377], "69": [1, 4, 7, 31, 40, 41, 49, 58, 76, 116, 126, 137, 157, 175, 186, 187, 194, 198, 202, 205, 237, 268, 295, 310, 317, 325, 360, 365, 388], "377": [1, 13, 14, 31, 65, 68, 71, 81, 83, 103, 104, 128, 132, 133, 151, 156, 157, 158, 161, 162, 165, 173, 181, 201, 206, 212, 223, 234, 246, 249, 251, 275, 284, 296, 311, 314, 321, 322, 328, 334, 349, 353], "29": [1, 31, 34, 147, 152, 206, 212, 217, 225, 229, 254, 255, 258, 278, 284, 314, 317, 334, 342, 347, 349, 363, 370], "126": [1, 5, 31, 59, 69, 118, 135, 142, 143, 150, 157, 214, 247, 251, 253, 263, 295, 300, 375], "349": [1, 13, 14, 29, 31, 34, 68, 73, 83, 93, 95, 103, 133, 158, 159, 181, 198, 206, 217, 245, 246, 251, 256, 284, 296, 311, 312, 314, 329, 342, 353, 363, 377], "174": [1, 66, 68, 84, 93, 94, 96, 132, 144, 155, 159, 180, 182, 197, 206, 234, 238, 240, 245, 256, 277, 282, 310, 317, 322, 325, 328, 329, 338, 354, 357], "157": [1, 4, 7, 14, 31, 40, 69, 71, 76, 84, 104, 116, 126, 137, 142, 144, 165, 187, 202, 205, 232, 234, 251, 261, 264, 268, 273, 275, 295, 301, 308, 310, 322, 325, 343, 377, 378, 388], "14": [1, 6, 13, 31, 37, 69, 71, 84, 97, 103, 104, 116, 124, 128, 132, 133, 144, 157, 159, 161, 165, 174, 181, 201, 206, 212, 234, 238, 251, 256, 261, 273, 296, 301, 308, 314, 322, 325, 334, 336, 349, 353, 363, 375, 377, 378, 385], "325": [1, 4, 13, 14, 31, 68, 69, 71, 76, 83, 84, 94, 95, 96, 104, 116, 126, 128, 133, 137, 144, 155, 157, 161, 165, 174, 182, 187, 198, 206, 234, 251, 256, 261, 264, 268, 273, 277, 310, 321, 322, 328, 336, 342, 349, 363, 377, 385], "251": [1, 14, 21, 29, 31, 32, 37, 68, 71, 83, 95, 103, 104, 126, 128, 132, 143, 144, 159, 181, 201, 206, 223, 261, 284, 311, 322, 325, 334, 349, 353, 363, 377], "31": [1, 14, 29, 37, 48, 54, 57, 69, 115, 126, 128, 142, 143, 156, 181, 206, 236, 251, 255, 275, 314, 325, 349, 359, 377], "98": [2, 38, 50, 53, 64, 72, 89, 91, 105, 107, 110, 113, 140, 149, 195, 239, 247, 316, 338, 373, 379], "172": [2, 20, 28, 36, 38, 50, 57, 78, 85, 111, 129, 134, 163, 167, 196, 210, 222, 235, 236, 239, 241, 247, 272, 277, 285, 287, 288, 353, 356, 360, 368, 374, 379, 381], "72": [2, 12, 20, 36, 41, 63, 66, 78, 80, 85, 98, 110, 115, 160, 168, 192, 222, 229, 239, 241, 293, 343, 356, 364, 379], "86": [2, 5, 9, 33, 50, 57, 75, 101, 111, 129, 141, 147, 158, 167, 183, 192, 210, 214, 252, 258, 262, 263, 272, 286, 298, 359, 367], "40": [2, 7, 69, 75, 79, 91, 105, 106, 110, 113, 137, 157, 164, 179, 202, 226, 237, 238, 249, 252, 253, 258, 263, 271, 273, 285, 287, 288, 295, 309, 332, 352, 373, 378, 384, 388], "331": [2, 12, 24, 31, 33, 36, 38, 45, 63, 79, 91, 98, 105, 107, 110, 111, 115, 141, 160, 164, 168, 187, 190, 196, 236, 237, 239, 287, 288, 312, 333, 352, 359, 361, 374, 379], "252": [2, 7, 12, 40, 50, 79, 86, 92, 100, 102, 106, 141, 147, 192, 215, 220, 225, 226, 231, 254, 266, 272, 274, 276, 288, 309, 318, 320, 344], "141": [2, 9, 33, 38, 45, 50, 86, 91, 115, 135, 142, 160, 167, 168, 192, 197, 214, 236, 237, 239, 252, 263, 331, 351, 352, 364], "106": [2, 5, 11, 40, 47, 79, 92, 99, 100, 110, 154, 192, 203, 226, 231, 237, 252, 254, 272, 276, 285, 287, 288, 300, 309, 318, 343, 352, 354, 361, 371, 373, 384], "195": [2, 5, 9, 28, 36, 38, 43, 45, 50, 63, 72, 78, 79, 86, 98, 105, 106, 107, 110, 134, 149, 163, 172, 192, 196, 200, 203, 210, 239, 241, 269, 272, 275, 285, 300, 306, 315, 350, 352, 356, 360, 361, 364, 367, 368, 373, 381, 384], "111": [2, 12, 20, 24, 29, 36, 47, 50, 72, 78, 85, 86, 91, 98, 108, 115, 129, 147, 149, 154, 167, 172, 196, 203, 210, 214, 217, 229, 236, 241, 258, 262, 272, 287, 288, 293, 300, 306, 330, 331, 333, 344, 356, 370, 374], "364": [2, 9, 12, 20, 28, 33, 43, 45, 50, 57, 63, 72, 86, 89, 98, 105, 106, 110, 115, 129, 134, 140, 141, 147, 149, 160, 163, 168, 192, 195, 210, 236, 239, 247, 252, 258, 272, 306, 315, 316, 317, 333, 350, 354, 360, 361, 368, 374, 379, 381, 384], "239": [2, 12, 38, 43, 45, 63, 72, 78, 91, 98, 107, 109, 110, 141, 160, 163, 164, 168, 172, 195, 197, 210, 211, 229, 237, 247, 269, 288, 292, 315, 331, 352, 360, 364, 368, 374, 379, 381], "263": [2, 5, 9, 33, 38, 40, 43, 86, 105, 108, 110, 118, 126, 134, 141, 142, 149, 160, 164, 167, 168, 192, 196, 210, 214, 236, 262, 272, 276, 285, 287, 316, 318, 331, 338, 361, 375, 378, 379, 386], "214": [2, 5, 9, 31, 61, 78, 86, 126, 141, 142, 149, 156, 160, 164, 167, 196, 203, 208, 210, 236, 241, 262, 263, 265, 271, 276, 285, 299, 306, 312, 314, 316, 330, 351, 359, 361, 368, 379, 381, 382, 390], "167": [2, 5, 9, 33, 40, 41, 50, 75, 78, 86, 89, 102, 110, 111, 129, 131, 134, 141, 142, 149, 150, 160, 172, 179, 196, 200, 214, 216, 224, 229, 233, 248, 258, 262, 263, 276, 279, 288, 299, 306, 359, 373, 379], "384": [2, 5, 9, 20, 28, 33, 38, 40, 41, 43, 47, 78, 79, 91, 98, 106, 108, 110, 126, 129, 135, 146, 149, 160, 163, 164, 192, 195, 196, 202, 203, 211, 222, 229, 236, 237, 239, 241, 247, 253, 263, 269, 272, 285, 287, 288, 315, 350, 364, 368, 373, 374, 375, 379, 381], "373": [2, 9, 11, 53, 64, 79, 89, 91, 92, 98, 105, 140, 177, 187, 197, 249, 264, 304, 309, 342, 379, 384], "379": [2, 9, 31, 41, 43, 63, 72, 91, 98, 101, 109, 110, 142, 149, 150, 156, 160, 167, 172, 192, 229, 239, 262, 287, 304, 359, 364, 368, 373, 381, 384], "288": [2, 20, 40, 57, 63, 78, 91, 106, 110, 111, 149, 154, 167, 172, 184, 196, 225, 229, 252, 262, 272, 287, 300, 330, 331, 344, 352, 361], "91": [2, 9, 29, 38, 40, 47, 50, 63, 78, 79, 85, 98, 110, 111, 141, 160, 184, 196, 197, 213, 229, 239, 240, 250, 287, 288, 293, 309, 314, 315, 331, 333, 352, 356, 360, 361, 373, 379, 381, 384], "50": [2, 20, 33, 36, 38, 78, 85, 86, 91, 98, 110, 111, 115, 129, 131, 134, 135, 141, 145, 147, 149, 167, 172, 192, 197, 210, 226, 248, 252, 262, 279, 299, 309, 351, 356, 370, 375], "381": [2, 9, 20, 24, 28, 43, 47, 63, 72, 91, 107, 109, 110, 118, 129, 131, 141, 142, 149, 160, 163, 168, 172, 195, 196, 197, 210, 214, 222, 239, 241, 247, 253, 287, 315, 333, 356, 359, 360, 361, 364, 368, 374, 379, 384], "196": [2, 5, 9, 31, 38, 40, 47, 57, 63, 78, 91, 105, 106, 108, 110, 111, 126, 134, 141, 146, 149, 154, 160, 164, 167, 172, 179, 192, 195, 210, 214, 235, 236, 239, 241, 247, 262, 263, 272, 276, 285, 287, 288, 292, 300, 316, 330, 331, 344, 350, 352, 361, 374, 375, 379, 381, 384], "262": [2, 3, 42, 46, 50, 59, 86, 109, 110, 111, 119, 141, 142, 149, 150, 160, 167, 188, 196, 208, 216, 227, 257, 285, 286, 287, 288, 313, 339, 344, 351, 379], "287": [2, 11, 40, 63, 78, 91, 106, 110, 149, 150, 154, 160, 172, 192, 196, 203, 229, 241, 248, 262, 263, 272, 288, 304, 331, 344, 352, 360, 361, 371, 375, 379, 381, 384], "149": [2, 9, 33, 43, 45, 47, 50, 63, 78, 98, 99, 107, 110, 111, 142, 154, 160, 163, 167, 192, 196, 203, 208, 210, 214, 229, 248, 262, 263, 276, 285, 287, 288, 295, 300, 315, 331, 344, 360, 361, 364, 373, 379, 381, 384], "9": [2, 5, 33, 41, 43, 47, 63, 72, 75, 79, 86, 91, 98, 106, 109, 110, 129, 131, 141, 142, 149, 156, 160, 163, 167, 192, 195, 196, 210, 214, 237, 247, 263, 276, 285, 304, 315, 352, 360, 368, 373, 379, 381, 384, 386], "110": [2, 5, 9, 38, 40, 50, 53, 63, 72, 91, 98, 99, 105, 106, 108, 109, 126, 134, 141, 142, 149, 154, 160, 163, 167, 168, 192, 195, 196, 214, 229, 237, 239, 247, 248, 252, 262, 263, 276, 285, 287, 288, 315, 318, 330, 331, 350, 352, 360, 361, 364, 375, 378, 379, 381, 384], "160": [2, 9, 31, 33, 46, 63, 72, 75, 86, 91, 98, 105, 108, 109, 110, 115, 126, 141, 142, 149, 154, 163, 164, 167, 196, 214, 237, 239, 247, 262, 263, 269, 287, 331, 351, 357, 359, 361, 364, 379, 381, 384], "176": [3, 19, 39, 66, 92, 95, 97, 127, 148, 153, 155, 170, 185, 189, 190, 213, 238, 242, 267, 307, 320, 335, 338, 354, 365, 389, 391], "345": [3, 30, 51, 66, 90, 108, 130, 148, 166, 171, 193, 219, 228, 231, 242, 259, 270, 282, 294, 295, 305, 335, 338, 347, 351, 383], "22": [3, 16, 26, 52, 64, 82, 94, 99, 123, 124, 136, 150, 178, 183, 184, 193, 199, 215, 218, 244, 256, 260, 265, 281, 282, 289, 290, 318, 323, 327, 354, 387, 390], "242": [3, 8, 17, 22, 51, 52, 53, 55, 90, 117, 125, 176, 177, 184, 185, 213, 219, 225, 231, 244, 294, 302, 305, 317, 340, 345, 354, 369, 370, 376, 391], "56": [3, 15, 17, 19, 30, 52, 55, 59, 60, 66, 75, 80, 82, 87, 112, 123, 139, 145, 148, 169, 171, 176, 180, 183, 185, 207, 209, 219, 242, 244, 259, 266, 267, 278, 280, 283, 286, 289, 291, 297, 302, 304, 305, 307, 323, 326, 335, 345, 354, 358, 366, 376, 380, 383, 386, 389], "121": [3, 8, 15, 21, 23, 53, 77, 89, 99, 102, 120, 122, 175, 199, 208, 215, 219, 220, 265, 276, 282, 290, 292, 293, 316, 344, 369, 371, 382, 383, 387], "120": [3, 21, 25, 42, 58, 74, 108, 121, 199, 202, 208, 227, 257, 265, 268, 304, 308, 341, 369, 386], "380": [3, 16, 17, 19, 25, 42, 44, 51, 55, 59, 60, 65, 87, 119, 125, 137, 148, 166, 189, 191, 209, 211, 255, 259, 270, 274, 280, 283, 286, 291, 297, 303, 305, 312, 323, 340, 358, 366, 391], "112": [3, 15, 19, 22, 56, 60, 66, 74, 75, 77, 80, 117, 138, 139, 169, 204, 205, 207, 209, 221, 244, 259, 278, 291, 302, 313, 316, 320, 326, 340, 354, 355, 357, 358, 359, 366, 371], "73": [3, 6, 10, 13, 26, 32, 39, 84, 95, 97, 114, 117, 151, 158, 159, 161, 162, 170, 176, 201, 204, 225, 232, 284, 314, 320, 328, 334, 336, 343, 347, 348, 349, 353, 389], "278": [3, 17, 29, 55, 56, 59, 60, 66, 95, 101, 112, 128, 139, 171, 189, 244, 259, 281, 283, 284, 294, 311, 312, 358, 383], "148": [3, 17, 19, 27, 55, 56, 74, 130, 139, 171, 176, 178, 180, 183, 185, 189, 205, 207, 209, 244, 280, 282, 283, 286, 305, 326, 335, 337, 345, 358, 366, 380, 383, 389], "358": [3, 15, 17, 56, 67, 74, 77, 80, 112, 139, 148, 169, 171, 183, 191, 205, 209, 244, 260, 278, 280, 283, 286, 291, 302, 304, 316, 323, 335, 340, 366, 372, 380], "218": [3, 16, 18, 19, 22, 27, 30, 44, 51, 53, 62, 66, 77, 97, 117, 121, 123, 125, 140, 146, 166, 176, 190, 191, 204, 209, 220, 230, 280, 282, 290, 303, 307, 316, 318, 326, 335, 338, 339, 362, 383, 386, 387], "335": [3, 19, 44, 45, 54, 56, 148, 176, 178, 180, 201, 218, 228, 280, 282, 338, 345, 376, 390], "66": [3, 53, 55, 72, 89, 95, 97, 112, 130, 145, 174, 176, 185, 216, 218, 219, 270, 282, 307, 338, 354, 357], "16": [3, 8, 10, 11, 22, 39, 53, 77, 114, 117, 125, 136, 166, 177, 184, 218, 230, 235, 243, 309, 320, 339, 362, 389], "124": [3, 4, 22, 34, 49, 64, 119, 150, 152, 156, 159, 169, 178, 186, 198, 199, 205, 255, 256, 282, 308, 313, 317, 340, 341, 357, 382], "53": [3, 8, 15, 16, 64, 66, 74, 77, 89, 90, 98, 100, 121, 122, 125, 140, 146, 177, 218, 219, 220, 242, 290, 301, 316, 318, 320, 339, 371, 373], "389": [3, 5, 16, 26, 35, 56, 66, 73, 82, 90, 117, 148, 176, 209, 211, 213, 219, 225, 228, 231, 242, 244, 262, 265, 280, 286, 294, 295, 302, 313, 320, 323, 326, 339, 362, 391], "244": [3, 15, 16, 17, 19, 22, 26, 30, 51, 52, 55, 56, 60, 66, 75, 77, 80, 87, 112, 122, 124, 138, 139, 145, 148, 169, 171, 176, 177, 185, 205, 207, 209, 216, 219, 242, 259, 278, 283, 291, 297, 302, 303, 305, 307, 313, 320, 323, 326, 335, 339, 340, 354, 357, 358, 362, 366, 376, 383, 389], "209": [3, 16, 17, 18, 21, 35, 42, 44, 52, 53, 54, 56, 59, 82, 90, 108, 112, 123, 124, 145, 148, 166, 191, 216, 218, 242, 244, 255, 259, 274, 280, 283, 291, 302, 303, 304, 305, 319, 323, 326, 339, 346, 358, 366, 380, 383, 389], "76": [4, 6, 68, 69, 71, 116, 135, 144, 151, 157, 162, 182, 201, 202, 205, 208, 234, 245, 246, 264, 291, 301, 308, 310, 336, 341, 357, 363, 387, 388], "10": [4, 6, 8, 13, 16, 26, 34, 58, 73, 74, 77, 102, 114, 117, 124, 131, 136, 156, 165, 177, 179, 199, 215, 221, 222, 232, 234, 254, 301, 302, 309, 343, 347], "273": [4, 11, 57, 71, 84, 113, 144, 157, 162, 187, 190, 222, 238, 254, 264, 300, 310, 336, 342, 378], "291": [4, 7, 49, 52, 57, 62, 65, 88, 109, 135, 139, 142, 186, 191, 202, 207, 209, 222, 235, 238, 268, 283, 297, 298, 304, 323, 357, 358, 366, 380], "187": [4, 41, 48, 79, 84, 88, 96, 109, 113, 139, 154, 186, 201, 261, 273, 290, 310, 337, 342, 365], "277": [4, 34, 83, 93, 96, 107, 116, 170, 172, 173, 174, 180, 186, 198, 202, 205, 223, 224, 246, 249, 253, 268, 296, 317, 321, 337, 342], "7": [4, 39, 57, 61, 69, 88, 92, 93, 114, 118, 136, 163, 194, 202, 213, 215, 235, 237, 267, 273, 298, 320, 327, 332, 369, 388], "261": [4, 14, 41, 48, 57, 69, 71, 79, 88, 104, 126, 142, 157, 159, 161, 162, 165, 177, 187, 212, 235, 251, 264, 268, 273, 291, 295, 296, 300, 325, 336, 342, 352, 355, 357, 363, 367, 375, 385, 387, 388], "202": [4, 7, 21, 40, 49, 69, 76, 109, 116, 120, 157, 162, 186, 205, 235, 237, 249, 253, 268, 277, 283, 291, 295, 332, 369, 375, 378, 388], "13": [4, 10, 14, 26, 49, 68, 71, 73, 84, 88, 95, 96, 97, 103, 104, 127, 128, 133, 151, 158, 165, 173, 181, 222, 232, 234, 238, 240, 245, 246, 256, 264, 284, 296, 314, 325, 328, 334, 347, 349, 353, 363, 377, 385], "116": [4, 32, 68, 69, 76, 81, 90, 93, 104, 120, 128, 132, 137, 150, 153, 157, 165, 170, 177, 202, 212, 223, 234, 237, 245, 246, 249, 253, 268, 275, 277, 296, 321, 322, 363, 388], "357": [4, 41, 49, 62, 66, 76, 77, 80, 88, 109, 112, 124, 138, 162, 169, 174, 186, 205, 207, 261, 291, 308, 355], "41": [4, 48, 79, 84, 85, 88, 123, 175, 177, 187, 192, 229, 248, 261, 310, 350, 357, 379], "186": [4, 34, 49, 58, 93, 109, 125, 132, 140, 155, 169, 177, 187, 199, 202, 205, 268, 277, 291, 321, 327, 355, 357, 365, 388], "365": [4, 39, 41, 48, 58, 69, 79, 88, 96, 114, 127, 137, 139, 155, 156, 176, 177, 183, 186, 187, 207, 238, 256, 268, 271, 281, 309, 320, 322, 327, 332, 337, 388], "268": [4, 49, 58, 69, 74, 80, 109, 116, 120, 137, 157, 162, 165, 177, 186, 198, 202, 205, 261, 271, 277, 291, 310, 341, 365, 388], "388": [4, 7, 8, 11, 23, 40, 69, 74, 79, 88, 113, 114, 116, 137, 146, 156, 157, 177, 186, 187, 190, 199, 202, 205, 237, 249, 253, 261, 268, 271, 295, 309, 332, 336, 365, 369, 378], "155": [4, 39, 49, 88, 94, 95, 96, 97, 113, 132, 137, 165, 169, 174, 177, 184, 186, 198, 205, 207, 238, 310, 320, 321, 327, 328, 343, 355, 365, 385], "205": [4, 6, 52, 69, 74, 76, 80, 112, 124, 130, 138, 152, 155, 157, 186, 202, 249, 268, 277, 282, 291, 308, 313, 317, 339, 341, 357, 388], "49": [4, 34, 64, 88, 107, 109, 113, 124, 137, 139, 152, 169, 186, 202, 291, 304, 343], "88": [4, 7, 41, 48, 49, 79, 99, 109, 113, 127, 133, 139, 155, 177, 187, 194, 207, 213, 261, 271, 291, 327, 332, 337, 355, 357, 365, 367, 388], "346": [5, 19, 23, 25, 35, 37, 44, 46, 54, 59, 101, 119, 200, 216, 231, 233, 255, 257, 259, 260, 266, 270, 274, 319, 324, 326, 348, 351, 382, 391], "146": [5, 24, 53, 61, 100, 131, 140, 147, 179, 204, 211, 220, 230, 235, 236, 254, 272, 274, 279, 300, 330, 332, 350, 369, 378, 384, 388], "276": [5, 15, 21, 23, 45, 60, 77, 89, 92, 100, 102, 105, 106, 121, 139, 149, 167, 178, 204, 220, 252, 263, 271, 272, 298, 306, 309, 316, 344, 373, 382], "279": [5, 23, 24, 46, 50, 61, 89, 100, 102, 105, 131, 135, 136, 140, 143, 146, 147, 154, 167, 168, 179, 197, 200, 215, 216, 220, 221, 224, 226, 229, 230, 233, 235, 243, 248, 254, 271, 299, 330, 332, 344, 375, 382, 391], "43": [5, 9, 107, 129, 142, 192, 195, 200, 203, 210, 239, 263, 295, 306, 315, 317, 368, 371, 379, 386], "230": [5, 8, 16, 47, 100, 102, 125, 127, 131, 140, 143, 146, 175, 211, 217, 218, 220, 224, 226, 233, 250, 254, 257, 271, 272, 274, 300, 318, 332], "61": [5, 7, 24, 33, 79, 92, 99, 100, 102, 126, 135, 136, 137, 146, 175, 179, 194, 199, 200, 204, 208, 214, 215, 221, 224, 229, 230, 233, 235, 236, 241, 248, 279, 292, 299, 318, 330, 332, 344, 350, 359, 361, 375, 382], "134": [5, 28, 36, 50, 57, 70, 94, 105, 129, 164, 168, 172, 175, 203, 210, 222, 248, 257, 286, 299, 306], "200": [5, 23, 43, 61, 89, 102, 105, 143, 162, 167, 195, 216, 233, 255, 258, 275, 279, 296, 330, 344, 355, 382, 387], "203": [5, 24, 28, 33, 43, 63, 78, 92, 99, 106, 134, 149, 154, 190, 192, 195, 229, 258, 269, 285, 287, 299, 306, 350], "272": [5, 28, 33, 38, 57, 86, 100, 106, 111, 129, 134, 146, 147, 172, 195, 196, 210, 211, 225, 230, 241, 252, 254, 258, 263, 276, 287, 288, 300, 330, 344, 361, 374, 384], "361": [5, 43, 45, 47, 61, 91, 92, 99, 105, 106, 110, 126, 149, 160, 190, 192, 195, 196, 200, 210, 214, 241, 248, 263, 265, 269, 272, 276, 287, 288, 295, 300, 306, 330, 331, 332, 333, 344, 350, 352, 360, 364, 381], "147": [5, 12, 20, 29, 50, 86, 115, 122, 129, 131, 136, 146, 192, 197, 211, 230, 252, 255, 258, 266, 272, 279, 299], "192": [5, 9, 41, 43, 72, 86, 99, 106, 110, 141, 147, 149, 154, 190, 195, 196, 203, 229, 252, 258, 285, 287, 288, 350, 352, 354, 360, 361, 364, 374, 379, 384], "75": [5, 9, 23, 26, 56, 60, 70, 86, 138, 160, 167, 169, 188, 216, 221, 228, 237, 244, 266, 286, 289, 302, 308, 313, 351, 372, 386], "306": [5, 35, 43, 45, 54, 118, 122, 126, 134, 142, 167, 178, 203, 208, 214, 229, 243, 255, 257, 276, 286, 293, 316, 350, 359, 361, 370], "233": [5, 8, 46, 61, 100, 101, 102, 131, 143, 200, 215, 224, 227, 229, 230, 243, 248, 257, 279, 299, 313, 319, 330, 346, 382, 386], "382": [5, 21, 23, 24, 34, 46, 61, 64, 100, 102, 121, 122, 124, 136, 143, 147, 152, 169, 182, 194, 199, 200, 204, 208, 214, 220, 221, 224, 233, 243, 255, 257, 265, 271, 276, 279, 293, 299, 326, 327, 330, 341, 344, 346, 351, 371], "97": [6, 13, 14, 16, 30, 39, 44, 66, 73, 84, 92, 95, 103, 113, 114, 127, 133, 137, 151, 155, 174, 176, 207, 218, 232, 238, 240, 256, 264, 301, 310, 328, 336, 338, 343, 355, 385], "32": [6, 68, 73, 81, 83, 94, 103, 116, 128, 144, 158, 170, 173, 201, 212, 223, 225, 246, 249, 251, 284, 311, 312, 321, 329, 334, 347, 353, 363], "144": [6, 14, 23, 32, 68, 76, 81, 83, 84, 103, 137, 157, 161, 173, 174, 206, 238, 245, 246, 249, 251, 264, 273, 275, 308, 311, 322, 325, 329, 334, 341, 363, 385], "96": [6, 13, 68, 84, 95, 113, 132, 133, 155, 174, 180, 187, 197, 198, 226, 240, 256, 264, 268, 277, 282, 284, 310, 322, 325, 328, 342, 365, 376], "347": [6, 29, 32, 73, 83, 131, 133, 136, 152, 159, 183, 217, 225, 232, 240, 254, 267, 284, 294, 298, 353], "103": [6, 13, 14, 32, 65, 73, 81, 95, 97, 101, 116, 127, 128, 132, 144, 151, 156, 158, 161, 170, 173, 180, 181, 201, 206, 212, 223, 234, 240, 245, 246, 251, 269, 275, 284, 311, 314, 321, 322, 325, 328, 329, 334, 338, 349, 353, 363, 365, 377, 385], "336": [6, 39, 69, 73, 76, 84, 97, 104, 133, 137, 151, 161, 162, 165, 182, 232, 238, 261, 264, 273, 301, 310, 325, 327, 328, 338, 342, 352, 367, 387, 388], "385": [6, 13, 14, 26, 36, 84, 97, 103, 128, 133, 144, 151, 155, 212, 217, 222, 234, 240, 256, 261, 264, 281, 322, 328, 342, 348, 363, 367], "264": [6, 11, 13, 68, 71, 76, 84, 96, 97, 104, 114, 132, 137, 144, 155, 157, 161, 165, 177, 182, 187, 234, 261, 268, 273, 301, 308, 310, 325, 328, 336, 341, 342, 343, 353, 367, 373, 385, 387, 388], "367": [6, 57, 88, 92, 94, 104, 114, 142, 151, 158, 159, 162, 165, 198, 199, 201, 215, 225, 234, 238, 254, 261, 295, 336, 353, 385], "173": [6, 13, 32, 68, 81, 93, 94, 103, 128, 144, 151, 153, 158, 162, 170, 180, 181, 189, 201, 223, 225, 234, 245, 246, 249, 253, 277, 284, 296, 308, 311, 312, 317, 321, 328, 329, 334, 348, 353, 363, 367, 376, 377], "159": [6, 14, 34, 37, 46, 73, 84, 94, 104, 124, 142, 152, 161, 162, 175, 198, 232, 254, 261, 292, 296, 308, 313, 347, 349, 387], "353": [6, 13, 14, 26, 29, 32, 68, 71, 81, 103, 104, 128, 132, 133, 142, 159, 165, 172, 173, 180, 213, 251, 264, 308, 317, 334, 342, 347, 349, 356, 363, 367, 385], "80": [6, 58, 65, 70, 72, 85, 90, 112, 119, 205, 268, 269, 298, 304, 308, 310, 340, 341, 357, 358, 386], "308": [6, 23, 58, 65, 76, 80, 119, 120, 124, 144, 152, 159, 208, 245, 255, 256, 275, 341, 357], "267": [7, 90, 93, 94, 105, 118, 136, 150, 180, 204, 207, 225, 266, 295, 337, 347], "333": [7, 12, 20, 28, 33, 36, 45, 47, 78, 85, 93, 107, 111, 115, 129, 135, 163, 168, 215, 222, 241, 248, 253, 258, 288, 315, 331, 356, 360, 364, 368, 374, 375, 381], "289": [7, 11, 22, 30, 52, 54, 67, 70, 74, 75, 82, 85, 101, 118, 122, 123, 130, 134, 138, 145, 166, 171, 188, 191, 193, 227, 231, 260, 266, 274, 278, 286, 290, 297, 298, 319, 340, 346, 351, 362, 366, 372], "247": [7, 12, 28, 38, 43, 45, 47, 93, 98, 107, 109, 126, 129, 142, 160, 163, 168, 178, 197, 237, 239, 253, 306, 311, 315, 350, 360, 364, 368, 374, 381, 384], "221": [7, 10, 15, 23, 24, 39, 53, 61, 74, 75, 92, 102, 114, 117, 135, 136, 138, 169, 179, 182, 194, 199, 200, 204, 215, 232, 254, 290, 299, 301, 304, 327, 343, 371, 373, 382], "320": [7, 11, 16, 19, 39, 53, 73, 94, 117, 125, 155, 176, 177, 184, 213, 219, 244, 252, 290, 309, 314, 321, 339, 354, 355, 365], "138": [7, 11, 15, 26, 60, 64, 70, 74, 75, 102, 112, 117, 122, 126, 130, 145, 169, 193, 194, 204, 205, 221, 289, 290, 292, 298, 302, 313, 320, 326, 327, 339, 340, 351, 357, 359, 362, 371, 372, 387], "235": [7, 34, 61, 100, 131, 135, 146, 179, 202, 222, 224, 236, 243, 248, 250, 279, 291, 292, 330, 375], "327": [7, 22, 64, 77, 88, 90, 94, 114, 117, 136, 138, 155, 169, 182, 183, 186, 190, 194, 213, 221, 225, 271, 290, 298, 336, 347, 355, 359, 365, 371], "39": [7, 11, 16, 48, 73, 92, 95, 97, 101, 114, 117, 127, 136, 151, 155, 176, 193, 204, 213, 221, 225, 226, 232, 266, 281, 284, 295, 301, 309, 320, 327, 330, 332, 336, 343, 365], "92": [7, 11, 39, 45, 47, 64, 79, 106, 190, 194, 203, 225, 232, 252, 254, 269, 271, 276, 301, 309, 330, 332, 367, 373], "163": [7, 9, 12, 28, 36, 38, 47, 57, 63, 85, 107, 129, 135, 149, 160, 168, 172, 195, 197, 222, 236, 237, 239, 241, 247, 248, 253, 267, 292, 295, 315, 333, 356, 360, 361, 364, 368, 374, 375, 379, 381, 384], "4": [7, 10, 13, 41, 49, 69, 76, 88, 116, 124, 139, 154, 155, 157, 177, 186, 187, 202, 205, 261, 268, 273, 277, 291, 301, 310, 328, 357, 365, 388], "237": [7, 40, 69, 75, 98, 105, 110, 113, 116, 137, 141, 164, 177, 190, 197, 202, 258, 315, 331, 332, 350, 375, 378, 388], "215": [7, 8, 10, 11, 12, 58, 61, 99, 100, 102, 113, 114, 121, 135, 179, 194, 199, 221, 224, 226, 233, 248, 252, 271, 279, 298, 299, 304, 332, 333, 367, 371, 390], "114": [7, 8, 10, 11, 16, 39, 40, 71, 73, 92, 94, 97, 102, 117, 133, 135, 136, 155, 161, 165, 177, 179, 182, 197, 213, 215, 221, 226, 232, 238, 252, 254, 256, 264, 273, 290, 295, 301, 309, 318, 320, 327, 332, 336, 343, 355, 365, 367, 385, 387, 388], "136": [7, 10, 16, 22, 24, 39, 61, 94, 102, 114, 117, 118, 131, 137, 147, 182, 190, 194, 204, 221, 225, 232, 265, 267, 279, 318, 326, 327, 330, 347, 382, 391], "57": [7, 12, 36, 86, 134, 154, 179, 232, 236, 273, 285, 288, 291, 348, 367, 375], "332": [7, 8, 39, 40, 69, 88, 92, 100, 114, 127, 131, 137, 143, 146, 175, 190, 194, 202, 213, 215, 220, 224, 230, 233, 235, 237, 265, 271, 276, 279, 295, 309, 361, 365, 369, 375, 378, 388], "194": [7, 8, 15, 58, 64, 69, 77, 88, 92, 136, 137, 140, 150, 169, 175, 182, 183, 190, 204, 215, 221, 271, 290, 298, 326, 327, 332, 340, 369], "190": [8, 92, 93, 94, 99, 115, 136, 154, 203, 237, 318, 338, 369, 387], "199": [8, 10, 22, 34, 45, 58, 61, 74, 99, 100, 102, 120, 121, 124, 143, 162, 178, 186, 215, 271, 275, 318, 341, 359, 367, 382, 387], "387": [8, 22, 46, 76, 77, 93, 102, 114, 121, 138, 154, 159, 161, 182, 190, 199, 200, 208, 227, 264, 282, 292, 295, 296, 318, 336, 344, 362], "318": [8, 19, 22, 43, 53, 89, 99, 100, 102, 125, 136, 143, 169, 190, 199, 218, 219, 220, 230, 231, 252, 263, 265, 274, 290, 292, 327, 330, 338, 369, 371, 387], "271": [8, 34, 40, 45, 58, 64, 79, 88, 92, 99, 100, 102, 137, 143, 150, 183, 186, 194, 199, 215, 220, 224, 226, 230, 268, 276, 279, 298, 301, 309, 327, 332, 339, 365, 382, 388], "15": [8, 21, 23, 46, 53, 56, 60, 77, 89, 102, 112, 121, 122, 123, 135, 138, 139, 140, 145, 152, 162, 169, 175, 194, 204, 208, 221, 243, 244, 250, 276, 290, 293, 298, 299, 313, 316, 357, 358, 366, 369, 387], "309": [8, 10, 11, 16, 39, 40, 91, 92, 114, 117, 133, 177, 184, 213, 226, 238, 250, 252, 290, 298, 317, 320, 332, 373, 388], "122": [8, 15, 24, 53, 101, 121, 131, 139, 147, 152, 204, 208, 220, 224, 243, 250, 255, 257, 265, 267, 286, 292, 299, 316], "254": [8, 10, 29, 57, 92, 100, 106, 114, 133, 146, 152, 159, 182, 220, 221, 226, 230, 232, 252, 273, 300, 301, 343, 347, 367], "257": [8, 46, 120, 122, 134, 175, 208, 216, 220, 224, 227, 230, 233, 243, 250, 265, 274, 292, 313, 339, 341], "175": [8, 15, 23, 34, 37, 41, 46, 48, 69, 121, 159, 194, 208, 220, 230, 256, 257, 275, 313, 314, 332, 366, 369, 378], "265": [8, 99, 101, 113, 120, 121, 122, 136, 143, 156, 190, 214, 227, 257, 269, 274, 300, 318, 339, 369, 382, 389], "369": [8, 21, 77, 113, 120, 121, 125, 146, 175, 184, 190, 194, 202, 213, 220, 265, 317, 332, 340, 355, 371, 388], "127": [8, 13, 39, 48, 83, 88, 95, 97, 113, 125, 131, 156, 176, 189, 207, 220, 226, 230, 232, 238, 240, 256, 284, 314, 324, 332, 365], "100": [8, 23, 53, 61, 99, 102, 106, 125, 140, 146, 199, 215, 216, 220, 224, 226, 230, 233, 235, 252, 254, 271, 276, 279, 301, 318, 332, 339, 344, 371, 373, 382, 386], "220": [8, 23, 53, 64, 89, 92, 100, 102, 121, 122, 125, 140, 146, 175, 184, 224, 226, 230, 243, 252, 254, 257, 271, 274, 276, 303, 318, 332, 369], "125": [8, 16, 19, 53, 55, 64, 90, 92, 99, 100, 113, 127, 140, 186, 219, 220, 226, 230, 242, 250, 255, 257, 307, 313, 318, 320, 355, 362, 369, 376], "102": [8, 10, 15, 23, 61, 89, 99, 100, 121, 136, 138, 143, 175, 184, 199, 200, 215, 220, 221, 224, 226, 230, 233, 252, 265, 271, 276, 279, 292, 299, 318, 365, 371, 382, 387], "360": [9, 20, 28, 43, 45, 69, 72, 91, 149, 163, 168, 172, 195, 197, 239, 241, 247, 285, 287, 315, 317, 333, 352, 364, 368, 374, 381], "63": [9, 12, 20, 49, 72, 93, 105, 107, 109, 110, 134, 149, 154, 160, 163, 168, 195, 196, 203, 211, 239, 247, 269, 285, 287, 288, 315, 331, 342, 351, 352, 356, 378, 379, 381], "210": [9, 12, 20, 28, 33, 36, 38, 43, 45, 47, 50, 63, 72, 78, 86, 98, 105, 107, 111, 115, 118, 129, 134, 141, 145, 147, 149, 154, 160, 163, 172, 195, 196, 200, 203, 214, 236, 239, 241, 247, 253, 258, 263, 272, 285, 306, 331, 333, 352, 356, 360, 361, 364, 368, 374, 381], "368": [9, 20, 28, 43, 47, 78, 83, 93, 99, 107, 109, 115, 129, 147, 163, 172, 203, 210, 214, 239, 247, 258, 315, 333, 337, 352, 356, 360, 364, 371, 374, 379, 381, 384], "79": [9, 20, 41, 47, 58, 64, 88, 91, 137, 156, 187, 195, 226, 229, 269, 271, 359, 365, 373, 384], "315": [9, 12, 43, 47, 63, 91, 107, 109, 115, 129, 149, 163, 187, 195, 211, 237, 239, 241, 247, 253, 285, 300, 314, 333, 350, 352, 360, 364, 368, 374, 381, 384], "33": [9, 24, 28, 36, 38, 41, 50, 57, 61, 72, 85, 86, 111, 129, 141, 149, 160, 163, 167, 168, 179, 192, 200, 203, 210, 222, 236, 241, 248, 258, 263, 272, 330, 331, 333, 343, 352, 356, 359, 364, 374, 375, 384], "5": [9, 40, 43, 61, 75, 86, 92, 105, 106, 118, 126, 134, 142, 143, 146, 147, 150, 154, 167, 192, 195, 200, 203, 214, 230, 233, 255, 257, 262, 263, 272, 276, 279, 295, 306, 318, 344, 346, 361, 378, 382, 389, 391], "352": [9, 11, 33, 40, 41, 47, 49, 63, 91, 106, 110, 115, 141, 192, 195, 196, 210, 239, 261, 287, 288, 300, 301, 315, 317, 330, 331, 336, 342, 356, 360, 361, 368, 373, 374, 375], "2": [9, 20, 40, 50, 63, 72, 86, 91, 98, 106, 110, 111, 135, 141, 147, 149, 160, 163, 164, 167, 172, 192, 195, 196, 197, 214, 237, 239, 252, 262, 263, 272, 285, 287, 288, 300, 315, 331, 333, 351, 352, 356, 360, 361, 364, 368, 373, 374, 379, 381, 384], "179": [10, 12, 23, 24, 28, 36, 40, 57, 58, 61, 95, 109, 114, 115, 131, 135, 146, 168, 215, 221, 222, 224, 226, 235, 241, 248, 279, 299, 330, 343, 355, 375], "177": [10, 11, 16, 19, 41, 88, 137, 184, 186, 237, 238, 264, 268, 301, 309, 320, 373], "222": [10, 20, 26, 28, 36, 38, 78, 85, 129, 134, 135, 172, 179, 216, 235, 240, 300, 378], "77": [10, 15, 16, 26, 46, 53, 121, 135, 140, 150, 152, 154, 182, 184, 194, 293, 298, 316, 339, 344, 357, 369, 371, 387], "8": [10, 15, 16, 23, 53, 100, 102, 121, 122, 125, 127, 156, 175, 184, 190, 194, 199, 215, 220, 230, 233, 242, 254, 257, 265, 309, 318, 332, 369, 371, 387, 388], "302": [10, 26, 52, 55, 56, 60, 64, 67, 74, 75, 80, 82, 87, 112, 117, 138, 152, 169, 171, 193, 207, 209, 242, 244, 259, 260, 267, 274, 281, 298, 303, 305, 320, 326, 339, 340, 345, 355, 358, 362, 376, 389], "343": [10, 12, 33, 39, 49, 58, 72, 106, 109, 114, 155, 157, 179, 186, 221, 226, 254, 273, 328, 355, 356, 371], "58": [10, 34, 69, 74, 80, 101, 120, 153, 156, 186, 199, 215, 226, 268, 271, 304, 310, 341, 343, 359, 365, 376, 386], "34": [10, 29, 37, 45, 49, 58, 83, 99, 124, 131, 143, 152, 156, 159, 175, 183, 186, 198, 199, 217, 224, 235, 255, 271, 275, 277, 292, 296, 337, 342, 382], "6": [10, 14, 32, 65, 73, 76, 80, 96, 144, 159, 165, 173, 198, 234, 264, 308, 310, 328, 336, 347, 353, 363, 367, 385], "232": [10, 13, 39, 57, 73, 84, 92, 95, 97, 101, 114, 127, 136, 151, 157, 159, 165, 221, 225, 240, 254, 284, 295, 301, 314, 334, 336, 347], "117": [10, 11, 16, 26, 39, 53, 73, 74, 82, 90, 94, 112, 114, 130, 136, 138, 182, 184, 213, 218, 221, 242, 290, 302, 309, 316, 320, 326, 327, 362, 366, 369, 371, 389], "26": [10, 35, 70, 77, 117, 138, 222, 286, 353, 362, 376, 385, 389], "290": [11, 15, 22, 53, 82, 89, 99, 117, 121, 138, 143, 164, 182, 187, 194, 219, 250, 292, 309, 318, 320, 327, 362], "362": [11, 16, 26, 60, 64, 70, 82, 90, 117, 118, 125, 130, 138, 169, 193, 204, 218, 219, 227, 252, 290, 292, 298, 302, 320, 326, 327, 339, 340, 344, 387, 389, 391], "298": [11, 77, 80, 90, 150, 154, 191, 243, 276, 291, 304, 313, 327, 347], "213": [11, 70, 88, 113, 114, 132, 133, 151, 170, 176, 242, 295, 309, 313, 320, 327, 338, 355, 369], "193": [11, 22, 30, 35, 39, 44, 51, 58, 67, 70, 130, 138, 166, 169, 178, 191, 260, 289, 302, 303, 319, 340, 345, 354, 362, 372], "30": [11, 17, 26, 27, 39, 44, 59, 67, 70, 80, 97, 127, 130, 145, 166, 171, 180, 185, 189, 191, 193, 218, 244, 259, 260, 270, 273, 281, 289, 297, 319, 324, 345, 348, 376, 383, 386, 390], "0": [11, 17, 18, 21, 25, 27, 30, 35, 42, 44, 46, 51, 52, 54, 62, 65, 66, 67, 82, 87, 108, 112, 120, 123, 166, 171, 188, 189, 191, 193, 209, 211, 218, 227, 259, 260, 266, 270, 278, 280, 281, 283, 289, 297, 303, 304, 305, 307, 313, 319, 323, 324, 340, 345, 354, 355, 358, 366, 372, 383, 390], "74": [11, 25, 58, 70, 108, 112, 117, 120, 130, 138, 156, 169, 199, 205, 216, 221, 255, 304, 359, 376], "304": [11, 49, 58, 80, 108, 120, 209, 211, 274, 298, 354, 366, 371, 372, 373, 386], "354": [11, 46, 60, 66, 89, 109, 112, 130, 166, 174, 178, 216, 304, 338, 350, 364], "217": [12, 29, 34, 59, 65, 83, 180, 181, 183, 211, 243, 312, 337, 342, 347, 349, 350, 370], "374": [12, 24, 28, 33, 36, 38, 47, 57, 78, 85, 107, 108, 111, 115, 129, 141, 146, 163, 172, 192, 196, 210, 222, 236, 237, 239, 241, 247, 258, 272, 285, 311, 315, 331, 333, 350, 352, 360, 361, 364, 368, 381, 384], "45": [12, 34, 43, 47, 92, 93, 99, 107, 141, 178, 197, 198, 199, 240, 247, 258, 271, 276, 293, 296, 306, 317, 331, 333, 335, 359, 360, 361, 386], "350": [12, 24, 41, 47, 101, 140, 146, 192, 203, 211, 217, 229, 237, 243, 248, 306, 314, 316, 354, 374], "115": [12, 20, 28, 31, 72, 78, 85, 105, 107, 111, 131, 141, 145, 147, 160, 164, 168, 179, 188, 190, 236, 258, 292, 293, 300, 315, 316, 330, 331, 333, 352, 364, 368], "229": [12, 29, 41, 72, 77, 79, 91, 154, 192, 203, 211, 233, 258, 306, 344, 350, 356, 359], "85": [12, 36, 41, 50, 78, 80, 111, 115, 129, 145, 163, 164, 168, 172, 222, 241, 248, 293, 333], "47": [12, 45, 48, 79, 91, 92, 99, 106, 156, 196, 230, 236, 240, 247, 285, 293, 300, 315, 330, 333, 350, 352, 360, 361, 368, 374, 381, 384], "28": [12, 20, 24, 33, 36, 38, 45, 57, 63, 69, 86, 93, 105, 115, 129, 134, 135, 146, 163, 164, 168, 172, 179, 195, 203, 210, 222, 236, 239, 241, 247, 253, 258, 269, 272, 285, 331, 333, 343, 356, 360, 364, 368, 374, 381, 384], "168": [12, 20, 33, 36, 38, 63, 72, 85, 134, 141, 163, 164, 179, 197, 239, 241, 248, 263, 331, 333, 337, 356, 360, 375, 378], "20": [12, 28, 36, 50, 63, 70, 72, 79, 109, 111, 113, 115, 131, 147, 154, 168, 172, 197, 210, 217, 222, 226, 269, 288, 333, 337, 343, 356, 360, 368], "356": [12, 20, 26, 28, 33, 36, 38, 43, 50, 63, 71, 72, 78, 79, 85, 86, 91, 96, 111, 129, 154, 163, 167, 168, 172, 195, 203, 210, 226, 229, 315, 328, 329, 333, 337, 342, 343, 352, 353, 360, 368, 381], "36": [12, 20, 28, 33, 38, 43, 50, 57, 72, 85, 86, 111, 129, 134, 163, 168, 172, 179, 195, 197, 210, 222, 226, 240, 241, 268, 285, 300, 317, 331, 333, 337, 342, 348, 356, 385], "181": [13, 21, 31, 48, 65, 81, 101, 103, 128, 156, 158, 173, 182, 201, 206, 212, 217, 245, 246, 250, 251, 275, 284, 293, 296, 311, 312, 314, 321, 329, 348, 349, 377], "151": [13, 39, 70, 71, 73, 76, 88, 95, 97, 101, 103, 104, 127, 132, 133, 144, 158, 161, 162, 170, 173, 201, 213, 223, 232, 238, 251, 254, 301, 309, 314, 317, 334, 336, 342, 343, 355, 363, 367, 377, 385], "246": [13, 21, 32, 49, 68, 76, 81, 93, 103, 116, 144, 153, 158, 170, 173, 181, 183, 189, 206, 223, 245, 249, 256, 277, 282, 296, 311, 312, 321, 329, 334, 348, 349], "158": [13, 21, 32, 68, 73, 81, 86, 101, 151, 153, 162, 170, 173, 181, 198, 223, 225, 245, 246, 258, 284, 296, 312, 321, 329, 334, 348, 367], "284": [13, 29, 32, 37, 68, 73, 95, 96, 101, 103, 127, 128, 158, 173, 181, 201, 217, 225, 232, 251, 278, 312, 314, 317, 328, 334, 347, 348, 349, 377], "256": [13, 22, 23, 95, 96, 127, 156, 174, 175, 184, 238, 245, 282, 308, 337, 365], "334": [13, 14, 29, 32, 68, 71, 73, 81, 83, 103, 127, 128, 132, 133, 144, 151, 153, 158, 161, 170, 173, 201, 206, 212, 217, 223, 225, 232, 234, 238, 245, 246, 249, 251, 254, 277, 284, 294, 311, 312, 321, 329, 347, 348, 349, 353, 363, 367, 377], "132": [14, 65, 71, 96, 107, 133, 151, 155, 165, 174, 186, 212, 213, 223, 234, 238, 251, 264, 269, 282, 317, 321, 334, 342, 353, 377], "238": [14, 71, 97, 132, 133, 139, 144, 151, 153, 155, 174, 176, 177, 223, 226, 256, 273, 301, 309, 334, 336, 365, 367], "212": [14, 21, 32, 103, 104, 116, 128, 132, 170, 181, 206, 223, 234, 245, 253, 261, 269, 275, 300, 314, 322, 363, 377, 385], "161": [14, 39, 68, 71, 73, 74, 76, 84, 103, 104, 114, 133, 144, 151, 158, 159, 162, 165, 177, 182, 201, 212, 221, 232, 234, 245, 261, 264, 282, 295, 296, 301, 310, 325, 328, 334, 336, 341, 342, 345, 363, 377, 385, 387], "1": [14, 29, 31, 37, 69, 126, 128, 143, 157, 174, 198, 206, 251, 310, 322, 325, 349, 377], "243": [15, 16, 24, 46, 77, 89, 122, 140, 143, 145, 152, 154, 166, 188, 208, 217, 220, 224, 227, 233, 235, 248, 257, 266, 279, 298, 306, 312, 316, 350, 370], "204": [15, 16, 24, 26, 39, 60, 73, 122, 131, 136, 138, 146, 182, 194, 218, 221, 250, 266, 267, 276, 293, 314, 316, 326, 362, 366, 382], "299": [15, 24, 45, 50, 61, 86, 102, 122, 131, 134, 135, 143, 147, 150, 167, 179, 183, 203, 208, 214, 215, 221, 224, 233, 241, 248, 250, 258, 274, 279, 286, 292, 298, 359, 366, 382], "23": [15, 46, 75, 89, 137, 140, 143, 175, 179, 200, 308, 355, 372, 388], "293": [15, 48, 72, 77, 78, 85, 115, 121, 123, 145, 150, 188, 204, 250, 300, 306, 312, 316, 370], "250": [15, 24, 122, 143, 181, 206, 208, 224, 255, 257, 274, 290, 292, 293, 299, 300, 317, 319, 339], "208": [15, 46, 60, 61, 76, 120, 121, 122, 135, 143, 175, 182, 224, 227, 243, 250, 257, 292, 299, 306, 308, 313, 316, 341, 344, 382, 387], "145": [15, 35, 85, 115, 166, 188, 216, 243, 266, 289, 293, 312, 370], "123": [15, 22, 27, 41, 48, 59, 62, 139, 154, 164, 175, 178, 188, 191, 218, 227, 260, 289, 293, 303, 341, 351, 386], "169": [15, 49, 64, 70, 74, 75, 109, 112, 124, 138, 139, 155, 186, 194, 221, 286, 302, 304, 313, 327, 340, 351, 357, 358, 359, 362, 366, 372], "46": [15, 23, 25, 37, 77, 89, 105, 119, 120, 135, 152, 159, 175, 178, 198, 208, 216, 227, 233, 243, 257, 260, 262, 279, 313, 339, 341, 344, 346, 351, 354, 357, 387], "366": [15, 17, 56, 112, 117, 119, 148, 169, 175, 183, 184, 191, 209, 255, 274, 280, 283, 286, 291, 304, 358, 359, 380], "316": [15, 23, 53, 60, 77, 89, 98, 112, 121, 122, 140, 164, 204, 208, 243, 255, 276, 293, 306, 314, 338, 350], "184": [16, 64, 77, 93, 117, 156, 177, 198, 256, 282, 290, 309, 320, 337, 355, 366, 369, 371], "3": [16, 17, 21, 22, 53, 66, 73, 90, 112, 120, 121, 124, 148, 209, 218, 242, 244, 262, 278, 280, 305, 323, 335, 338, 358, 380, 389], "11": [16, 39, 74, 92, 117, 138, 177, 190, 193, 213, 273, 289, 290, 298, 304, 309, 320, 354, 373], "339": [16, 46, 53, 77, 90, 99, 178, 184, 216, 244, 250, 257, 262, 265, 282, 302, 313, 314, 319, 320, 326, 344, 355, 362, 389], "55": [17, 18, 19, 22, 26, 30, 37, 51, 52, 56, 59, 60, 62, 66, 67, 75, 82, 87, 112, 122, 123, 125, 130, 139, 140, 145, 148, 171, 176, 185, 189, 193, 209, 216, 219, 220, 228, 231, 242, 244, 250, 257, 259, 260, 270, 278, 281, 283, 294, 302, 303, 305, 307, 323, 324, 326, 338, 345, 354, 362, 370, 376, 380, 383, 389, 391], "19": [17, 37, 41, 51, 118, 125, 148, 153, 176, 177, 185, 187, 189, 207, 211, 249, 307, 318, 320, 335, 338, 346, 348, 357], "119": [17, 18, 21, 25, 35, 42, 46, 54, 59, 80, 124, 212, 216, 227, 228, 260, 262, 269, 274, 280, 286, 308, 340, 346, 366, 380], "227": [17, 35, 46, 51, 54, 119, 120, 123, 188, 191, 208, 233, 243, 257, 260, 262, 265, 292, 319, 323, 340, 362, 370, 387], "60": [17, 75, 87, 89, 101, 112, 138, 204, 259, 276, 278, 311, 312, 316, 329, 340, 354, 380, 391], "228": [17, 18, 25, 27, 42, 51, 54, 55, 75, 82, 87, 90, 119, 123, 178, 211, 231, 259, 260, 266, 269, 280, 293, 303, 305, 307, 319, 324, 326, 335, 339, 345, 346, 347, 370, 383, 386, 389, 390], "185": [17, 18, 19, 20, 30, 37, 51, 52, 55, 56, 59, 62, 66, 95, 98, 109, 113, 130, 148, 176, 180, 197, 213, 219, 240, 242, 270, 273, 283, 294, 297, 305, 307, 323, 335, 338, 345, 376, 386, 391], "348": [18, 19, 36, 37, 57, 73, 101, 153, 158, 201, 207, 284, 346, 376, 385], "35": [18, 25, 26, 27, 54, 58, 67, 82, 119, 120, 145, 152, 166, 183, 188, 191, 193, 209, 217, 227, 233, 243, 269, 280, 286, 306, 313, 319, 323, 340, 341, 346, 348, 351, 370, 376, 389, 390], "370": [18, 29, 35, 51, 54, 85, 87, 111, 140, 145, 152, 154, 182, 188, 206, 217, 227, 231, 243, 293, 294, 306, 312, 340, 391], "386": [18, 25, 27, 43, 58, 75, 80, 101, 108, 120, 123, 129, 178, 228, 233, 248, 304, 390], "54": [18, 25, 27, 31, 35, 37, 42, 44, 59, 62, 67, 119, 188, 208, 227, 255, 259, 265, 274, 286, 289, 306, 308, 319, 335, 346, 370, 390], "319": [18, 25, 30, 35, 44, 54, 67, 90, 101, 108, 120, 166, 188, 191, 193, 208, 209, 211, 227, 233, 250, 255, 257, 259, 265, 274, 289, 290, 303, 313, 339, 346, 350, 351], "266": [18, 26, 39, 60, 62, 75, 82, 85, 89, 101, 117, 118, 131, 136, 145, 147, 189, 204, 219, 225, 228, 231, 243, 252, 267, 278, 280, 281, 289, 297, 303, 305, 316, 330, 346, 390, 391], "211": [18, 19, 146, 147, 154, 217, 228, 229, 230, 272, 274, 304, 307, 319, 350], "231": [18, 51, 52, 55, 75, 100, 106, 118, 130, 171, 211, 216, 219, 225, 228, 242, 252, 254, 266, 267, 270, 280, 289, 294, 305, 307, 318, 323, 324, 339, 344, 345, 346, 351, 370, 389], "153": [19, 58, 71, 81, 90, 93, 94, 116, 130, 158, 170, 173, 176, 180, 186, 190, 201, 205, 213, 223, 225, 234, 238, 245, 246, 249, 253, 268, 275, 296, 308, 321, 329, 348, 376], "118": [19, 24, 90, 126, 142, 178, 219, 266, 267, 294, 391], "180": [19, 29, 56, 66, 81, 90, 94, 95, 96, 130, 148, 153, 170, 173, 174, 185, 189, 201, 206, 217, 238, 240, 256, 267, 277, 282, 283, 284, 297, 310, 321, 329, 335, 337, 338, 353, 376], "207": [19, 41, 48, 56, 58, 62, 83, 88, 127, 139, 155, 162, 178, 183, 267, 291, 302, 311, 337, 348, 355, 357, 365], "338": [19, 51, 66, 97, 98, 113, 130, 174, 176, 180, 185, 190, 213, 218, 270, 307, 318, 335, 354, 376], "70": [20, 26, 30, 59, 67, 74, 75, 80, 130, 138, 169, 193, 213, 269, 289, 355, 359, 362], "337": [20, 99, 107, 178, 183, 184, 187, 207, 217, 240, 256, 321, 329, 365], "109": [20, 49, 88, 95, 107, 113, 160, 178, 186, 187, 190, 247, 262, 268, 315, 354, 357, 368, 381], "113": [20, 40, 49, 88, 95, 96, 97, 98, 99, 109, 125, 127, 137, 155, 185, 187, 194, 213, 215, 226, 237, 240, 265, 270, 273, 300, 338, 343, 355, 369, 371, 378, 388], "197": [20, 38, 50, 91, 96, 105, 131, 135, 147, 168, 174, 198, 240, 247, 337, 373], "226": [20, 36, 57, 58, 79, 96, 100, 102, 106, 113, 114, 127, 215, 220, 225, 230, 232, 238, 252, 254, 271, 279, 309, 343, 355, 356], "12": [20, 28, 36, 45, 47, 57, 63, 72, 85, 111, 115, 131, 134, 147, 168, 179, 215, 217, 226, 229, 247, 252, 315, 331, 342, 343, 350, 356, 364], "81": [21, 32, 38, 42, 71, 90, 103, 116, 144, 153, 170, 173, 180, 183, 223, 234, 245, 246, 269, 277, 311, 321, 329, 334, 363], "216": [21, 37, 46, 74, 75, 89, 100, 145, 150, 167, 200, 222, 231, 255, 257, 262, 304, 344, 346, 354, 376], "245": [21, 68, 76, 81, 103, 116, 119, 144, 153, 158, 161, 170, 173, 174, 181, 184, 212, 222, 223, 234, 246, 253, 256, 275, 282, 296, 308, 311, 322, 329, 341], "329": [21, 32, 60, 68, 70, 81, 83, 103, 144, 153, 158, 170, 173, 174, 181, 223, 245, 246, 253, 297, 311, 312, 321, 334, 337, 349], "156": [21, 31, 34, 48, 58, 64, 74, 79, 124, 127, 181, 184, 214, 256, 265, 313, 341, 359, 365, 379], "275": [21, 34, 37, 48, 116, 143, 153, 162, 170, 175, 199, 200, 212, 223, 245, 253, 255, 308, 322, 341, 378], "269": [21, 65, 70, 78, 80, 108, 132, 195, 212], "282": [22, 66, 94, 96, 107, 121, 130, 132, 148, 174, 180, 184, 205, 218, 219, 245, 256, 296, 335, 339, 345, 354, 387], "94": [22, 93, 117, 130, 134, 136, 150, 153, 155, 159, 170, 174, 180, 190, 198, 267, 282, 320, 321, 327, 355, 367], "390": [22, 27, 30, 44, 51, 54, 85, 108, 164, 166, 171, 178, 188, 215, 228, 233, 266, 267, 270, 274, 303, 312, 323, 335, 386], "99": [22, 34, 45, 47, 61, 78, 88, 102, 106, 110, 113, 121, 178, 190, 199, 203, 265, 290, 318, 330, 337, 339, 368, 371], "178": [22, 27, 45, 46, 107, 109, 118, 193, 199, 207, 306, 337, 344, 354, 386, 390], "137": [23, 40, 49, 69, 79, 97, 113, 157, 177, 194, 268, 301, 310, 332, 388], "313": [23, 46, 75, 90, 112, 124, 125, 138, 150, 152, 156, 159, 175, 205, 208, 213, 233, 257, 262, 265, 298, 319, 326, 339, 341, 359, 389], "224": [23, 24, 34, 61, 89, 100, 101, 102, 122, 124, 131, 143, 152, 167, 175, 179, 206, 208, 215, 220, 230, 233, 235, 243, 250, 257, 271, 277, 279, 292, 299, 317, 330, 332, 369, 382], "355": [23, 70, 94, 112, 113, 114, 125, 155, 184, 186, 200, 207, 213, 327, 339, 343, 357, 369, 372], "140": [23, 53, 89, 98, 125, 142, 146, 194, 220, 230, 243, 259, 316, 373], "89": [23, 37, 46, 53, 60, 66, 98, 102, 105, 121, 140, 143, 200, 216, 224, 243, 248, 266, 276, 279, 290, 292, 298, 316, 318, 351, 354, 364, 373], "317": [24, 29, 124, 152, 242, 250, 255, 277, 353], "312": [24, 32, 60, 62, 101, 108, 128, 145, 158, 181, 206, 217, 246, 278, 293, 294, 311, 314, 329, 349, 370], "258": [24, 28, 29, 33, 40, 45, 86, 93, 105, 111, 115, 129, 147, 158, 192, 200, 203, 225, 229, 236, 237, 248, 272, 299, 333, 364, 368, 374], "359": [24, 31, 45, 48, 58, 70, 74, 79, 86, 112, 135, 138, 156, 160, 199, 201, 229, 236, 250, 299, 306, 313, 366, 379], "371": [24, 43, 53, 64, 77, 99, 100, 106, 113, 121, 184, 221, 304, 318, 327, 343, 369, 372], "236": [24, 28, 31, 33, 45, 47, 57, 61, 79, 115, 141, 146, 147, 163, 172, 179, 196, 210, 214, 235, 241, 248, 258, 285, 292, 316, 330, 331, 359, 364, 374, 375], "330": [24, 39, 47, 61, 78, 92, 99, 111, 115, 122, 136, 146, 179, 196, 200, 204, 214, 215, 224, 230, 232, 233, 235, 236, 265, 266, 272, 279, 288, 293, 300, 318, 352, 361, 382], "59": [25, 27, 48, 52, 54, 65, 67, 70, 83, 119, 123, 126, 128, 139, 185, 217, 235, 255, 257, 260, 262, 278, 281, 322, 324, 380], "341": [25, 35, 46, 58, 65, 76, 80, 120, 123, 124, 144, 152, 156, 162, 169, 199, 205, 208, 245, 253, 255, 257, 268, 273, 275, 308, 310, 313, 329], "259": [25, 30, 37, 54, 55, 60, 67, 87, 101, 112, 140, 171, 189, 204, 228, 244, 270, 278, 283, 293, 319, 324, 345, 346, 351, 354, 380, 383], "21": [25, 119, 120, 156, 158, 181, 202, 216, 269, 275, 322, 329, 369], "108": [25, 27, 42, 70, 74, 80, 120, 166, 263, 269, 304, 312, 319, 378, 386, 390, 391], "376": [26, 30, 35, 56, 58, 74, 82, 96, 125, 153, 180, 216, 242, 244, 286, 335, 338, 348], "391": [26, 51, 55, 60, 108, 118, 136, 140, 154, 176, 204, 225, 242, 266, 270, 294, 323, 326, 346, 351, 362, 370, 380, 389], "286": [26, 35, 54, 56, 75, 82, 86, 119, 122, 129, 134, 143, 148, 150, 183, 188, 211, 274, 280, 299, 306, 358, 366, 376], "383": [27, 30, 44, 52, 55, 56, 87, 97, 101, 121, 145, 148, 166, 171, 189, 212, 218, 228, 249, 256, 259, 270, 278, 281, 282, 294, 297, 305, 335, 345, 354, 378, 390], "285": [28, 36, 38, 40, 43, 47, 57, 63, 79, 105, 106, 109, 156, 164, 195, 196, 203, 214, 236, 253, 262, 263, 300, 315, 350, 360, 378, 384], "164": [28, 38, 40, 82, 85, 94, 105, 115, 123, 134, 168, 188, 237, 239, 263, 269, 274, 285, 290, 316, 331, 351, 372, 378, 390], "38": [28, 33, 36, 81, 85, 91, 98, 105, 107, 126, 132, 137, 141, 164, 168, 195, 197, 222, 223, 239, 240, 247, 263, 285, 331, 356, 378], "129": [28, 33, 36, 41, 43, 47, 50, 72, 75, 78, 83, 85, 86, 100, 111, 131, 134, 147, 163, 167, 172, 197, 210, 211, 216, 222, 240, 247, 258, 272, 286, 315, 333, 337, 356, 364, 368, 374, 386], "105": [28, 38, 40, 46, 63, 89, 98, 108, 115, 118, 134, 140, 143, 147, 160, 164, 197, 200, 210, 237, 258, 263, 267, 269, 279, 285, 373], "314": [29, 31, 48, 65, 83, 127, 175, 181, 204, 206, 212, 240, 284, 312, 320, 339, 349, 350, 377], "294": [29, 42, 51, 60, 62, 87, 90, 118, 139, 171, 182, 185, 189, 201, 225, 231, 242, 267, 278, 281, 283, 312, 324, 326, 341, 345, 347, 370, 383, 389, 391], "255": [29, 31, 34, 54, 59, 74, 122, 124, 143, 152, 200, 209, 216, 250, 275, 292, 306, 308, 316, 317, 346, 366, 382], "225": [29, 32, 73, 92, 136, 153, 158, 226, 231, 232, 242, 252, 258, 266, 267, 272, 280, 284, 288, 294, 327, 334, 347, 363, 367, 389, 391], "342": [29, 34, 36, 63, 79, 84, 96, 104, 132, 151, 161, 165, 187, 198, 217, 261, 264, 273, 277, 310, 336, 349, 353, 356, 373, 385], "152": [29, 34, 35, 46, 49, 64, 70, 77, 122, 124, 131, 143, 159, 175, 178, 182, 183, 186, 198, 205, 224, 243, 254, 255, 308, 313, 317, 326, 341, 347, 370, 382], "142": [31, 43, 104, 118, 126, 135, 140, 150, 157, 165, 214, 261, 263, 295, 306, 353, 375], "48": [31, 41, 62, 65, 83, 88, 127, 156, 162, 175, 181, 187, 189, 207, 212, 240, 275, 293, 314, 322, 337, 365], "201": [32, 73, 83, 90, 95, 103, 128, 139, 153, 161, 162, 173, 180, 181, 182, 187, 206, 251, 284, 294, 311, 347, 348, 359, 367], "321": [32, 49, 81, 83, 90, 93, 94, 96, 107, 116, 130, 132, 137, 151, 153, 155, 158, 170, 173, 174, 176, 180, 181, 186, 223, 234, 238, 246, 267, 277, 296, 320, 328, 329, 334, 337, 348, 349, 355, 377], "170": [32, 48, 73, 81, 93, 94, 101, 116, 130, 141, 151, 153, 158, 162, 173, 176, 180, 189, 190, 212, 213, 223, 245, 246, 249, 253, 267, 275, 277, 282, 311, 317, 321, 329, 334, 363], "311": [32, 37, 60, 65, 81, 83, 93, 103, 128, 144, 162, 170, 173, 181, 201, 207, 217, 245, 246, 247, 249, 250, 253, 275, 278, 312, 316, 317, 329, 349, 374], "223": [32, 38, 71, 81, 83, 94, 103, 116, 128, 132, 144, 151, 153, 158, 162, 165, 170, 173, 181, 198, 206, 212, 234, 238, 245, 246, 249, 251, 253, 275, 277, 284, 296, 311, 321, 329, 334, 341, 363, 367, 377], "241": [33, 36, 61, 72, 78, 85, 111, 134, 135, 163, 168, 172, 179, 195, 203, 214, 235, 236, 248, 272, 287, 292, 293, 299, 306, 315, 330, 333, 360, 361, 374, 375, 381, 384], "248": [33, 41, 50, 61, 85, 89, 131, 134, 135, 163, 167, 168, 178, 215, 233, 235, 236, 241, 243, 258, 279, 287, 299, 333, 350, 361, 375, 386], "24": [33, 64, 78, 118, 121, 122, 136, 146, 179, 200, 203, 204, 221, 224, 236, 243, 250, 258, 279, 292, 299, 311, 312, 317, 330, 350, 359, 371, 374, 382], "83": [34, 48, 84, 107, 127, 183, 198, 201, 207, 217, 251, 277, 311, 314, 329, 334, 337, 347, 349, 363], "292": [34, 61, 122, 138, 159, 208, 224, 227, 235, 236, 241, 250, 255, 290, 299, 362, 375, 378, 387], "340": [35, 42, 52, 60, 80, 119, 124, 138, 169, 188, 193, 194, 227, 242, 260, 289, 297, 302, 317, 358, 369, 370, 372], "300": [36, 47, 106, 115, 126, 146, 212, 216, 222, 230, 250, 254, 261, 265, 272, 273, 285, 288, 293, 295, 352, 375], "240": [37, 45, 47, 48, 95, 96, 97, 103, 113, 127, 128, 131, 180, 185, 197, 222, 249, 314, 337, 347, 385], "249": [37, 116, 128, 153, 170, 189, 202, 205, 240, 246, 277, 283, 311, 324, 373, 388], "101": [37, 58, 60, 122, 151, 158, 170, 206, 224, 232, 233, 265, 284, 289, 319, 346, 348, 386], "95": [39, 66, 73, 83, 97, 109, 113, 127, 176, 180, 182, 185, 201, 232, 240, 256, 278, 317, 325], "378": [40, 108, 113, 146, 164, 175, 202, 237, 253, 273, 275, 292, 332, 388], "351": [42, 46, 50, 70, 89, 123, 141, 164, 166, 169, 188, 214, 219, 262, 319, 346, 372, 382, 391], "107": [43, 49, 83, 93, 98, 109, 130, 150, 178, 247, 253, 277, 282, 315, 321, 331, 337, 368], "93": [45, 94, 107, 150, 153, 170, 184, 190, 198, 247, 253, 258, 267, 277, 311, 387], "344": [46, 61, 77, 100, 111, 121, 150, 154, 178, 200, 204, 208, 216, 229, 231, 252, 262, 267, 276, 279, 287, 288, 292, 312, 339, 362, 387], "162": [48, 76, 84, 151, 158, 159, 161, 170, 173, 199, 200, 201, 202, 207, 223, 261, 268, 273, 275, 296, 311, 336, 341, 357, 367], "64": [49, 79, 90, 124, 138, 140, 150, 152, 156, 169, 183, 184, 194, 220, 271, 293, 298, 327, 362, 371], "139": [49, 56, 59, 60, 65, 67, 74, 88, 112, 122, 123, 128, 148, 169, 187, 207, 238, 276, 278, 291, 294, 358, 365], "135": [50, 61, 76, 77, 126, 142, 179, 197, 215, 221, 222, 235, 248, 299, 333, 359, 375], "219": [51, 52, 53, 55, 66, 118, 121, 125, 130, 145, 185, 190, 231, 242, 270, 282, 290, 305, 307, 318, 320, 345, 351, 362], "326": [55, 60, 64, 82, 87, 112, 117, 124, 125, 136, 138, 148, 152, 169, 182, 183, 193, 194, 200, 204, 207, 209, 218, 219, 228, 244, 250, 255, 265, 267, 280, 294, 302, 303, 305, 313, 339, 344, 346, 362, 371, 382, 389, 391], "375": [57, 61, 104, 110, 126, 135, 142, 168, 179, 196, 202, 235, 236, 237, 241, 248, 261, 263, 287, 292, 295, 300, 332, 378], "154": [57, 63, 77, 106, 111, 118, 187, 190, 192, 203, 211, 229, 287, 288, 298, 344, 370, 391], "90": [64, 80, 81, 93, 118, 125, 130, 201, 267, 298, 313, 319, 321, 327, 339, 362, 389], "150": [64, 93, 124, 126, 183, 194, 198, 216, 267, 271, 298, 299, 313, 344], "183": [64, 81, 82, 83, 148, 150, 152, 191, 194, 217, 271, 280, 283, 286, 298, 327, 337], "130": [66, 67, 70, 74, 90, 94, 107, 117, 138, 153, 180, 205, 219, 282, 289, 297, 298, 307, 321, 338, 354, 362], "182": [68, 77, 95, 117, 133, 136, 152, 161, 174, 181, 194, 201, 204, 206, 208, 232, 254, 264, 290, 294, 301, 325, 326, 327, 336, 370, 382, 387], "295": [69, 104, 126, 142, 157, 161, 165, 202, 213, 267, 300, 389], "253": [93, 107, 116, 120, 126, 153, 170, 202, 210, 212, 223, 234, 245, 247, 275, 277, 285, 315, 329, 378, 388], "131": [122, 146, 147, 152, 179, 197, 204, 224, 235, 240, 248, 279, 299, 347], "274": [191, 211, 230, 250, 257, 265, 280, 286, 302, 304, 319, 390]}
